Nonequilibrium spectral moment sum rules of the Holstein-Hubbard model

We derive a general procedure for evaluating the ${\rm n}$th derivative of a time-dependent operator in the Heisenberg representation and employ this approach to calculate the zeroth to third spectral moment sum rules of the retarded electronic Green's function and self-energy for a system described by the Holstein-Hubbard model allowing for arbitrary spatial and time variation of all parameters (including spatially homogeneous electric fields and parameter quenches). For a translationally invariant (but time-dependent) Hamiltonian, we also provide sum rules in momentum space. The sum rules can be applied to various different phenomena like time-resolved angle-resolved photoemission spectroscopy and benchmarking the accuracy of numerical many-body calculations. This work also corrects some errors found in earlier work on simpler models.

==> Fig2data/plotparams.txt <==
g(t)=1-0.1sin(0.1t)exp(-0.01t)
U(t)=1+0.01sin(0.1t)
mu=0.25
m=2
beta=1
w=0.5
dt=0.02
data in format:
time numericDeriv analytic expression

